Two-Player Reconnaissance Game with Half-Planar Target and Retreat Regions

This paper is concerned with the reconnaissance game that involves two mobile agents: the Intruder and the Defender. The Intruder is tasked to reconnoiter a territory of interest (target region) and then return to a safe zone (retreat region), where the two regions are disjoint half-planes, while being chased by the faster Defender. This paper focuses on the scenario where the Defender is not guaranteed to capture the Intruder before the latter agent reaches the retreat region. The goal of the Intruder is to minimize its distance to the target region, whereas the Defender's goal is to maximize the same distance. The game is decomposed into two phases based on the Intruder's myopic goal. The complete solution of the game corresponding to each phase, namely the Value function and state-feedback equilibrium strategies, is developed in closed-form using differential game methods. Numerical simulation results are presented to showcase the efficacy of our solutions.

==> data/value_S1.dat <==
   0.0000000e+00   8.9927306e-01
   1.0000000e-02   8.9200367e-01
   2.0000000e-02   8.8473427e-01
   3.0000000e-02   8.7746488e-01
   4.0000000e-02   8.7019548e-01
   5.0000000e-02   8.6292609e-01
   6.0000000e-02   8.5565670e-01
   7.0000000e-02   8.4838730e-01
   8.0000000e-02   8.4111791e-01
   9.0000000e-02   8.3384851e-01
   1.0000000e-01   8.2657912e-01
   1.1000000e-01   8.1930973e-01
   1.2000000e-01   8.1204033e-01
   1.3000000e-01   8.0477094e-01
   1.4000000e-01   7.9750154e-01
   1.5000000e-01   7.9023215e-01
   1.6000000e-01   7.8296275e-01
   1.7000000e-01   7.7569336e-01
   1.8000000e-01   7.6842397e-01
   1.9000000e-01   7.6115457e-01
   2.0000000e-01   7.5388518e-01
   2.1000000e-01   7.4661578e-01
   2.2000000e-01   7.3934639e-01
   2.3000000e-01   7.3207700e-01
   2.4000000e-01   7.2480760e-01
   2.5000000e-01   7.1753821e-01
   2.6000000e-01   7.1026881e-01
   2.7000000e-01   7.0299942e-01
   2.8000000e-01   6.9573003e-01
   2.9000000e-01   6.8846063e-01
   3.0000000e-01   6.8119124e-01
   3.1000000e-01   6.7392184e-01
   3.2000000e-01   6.6665245e-01
   3.3000000e-01   6.5938305e-01
   3.4000000e-01   6.5211366e-01
   3.5000000e-01   6.4484427e-01
   3.6000000e-01   6.3757487e-01
   3.7000000e-01   6.3030548e-01
   3.8000000e-01   6.2303608e-01
   3.9000000e-01   6.1576669e-01
   4.0000000e-01   6.0849730e-01
   4.1000000e-01   6.0122790e-01
   4.2000000e-01   5.9395851e-01
   4.3000000e-01   5.8668911e-01
   4.4000000e-01   5.7941972e-01
   4.5000000e-01   5.7215033e-01
   4.6000000e-01   5.6488093e-01
   4.7000000e-01   5.5761154e-01
   4.8000000e-01   5.5034214e-01
   4.9000000e-01   5.4307275e-01
   5.0000000e-01   5.3580335e-01
   5.1000000e-01   5.2853396e-01
   5.2000000e-01   5.2126457e-01
   5.3000000e-01   5.1399517e-01
   5.4000000e-01   5.0672578e-01
   5.5000000e-01   4.9945638e-01
   5.6000000e-01   4.9218699e-01
   5.7000000e-01   4.8491760e-01
   5.8000000e-01   4.7764820e-01
   5.9000000e-01   4.7037881e-01
   6.0000000e-01   4.6819799e-01
   6.1000000e-01   4.6819799e-01
   6.2000000e-01   4.6819799e-01
   6.3000000e-01   4.6819799e-01
   6.4000000e-01   4.6819799e-01
   6.5000000e-01   4.6819799e-01
   6.6000000e-01   4.6819799e-01
   6.7000000e-01   4.6819799e-01
   6.8000000e-01   4.6819799e-01
   6.9000000e-01   4.6819799e-01
   7.0000000e-01   4.6819799e-01
   7.1000000e-01   4.6819799e-01
   7.2000000e-01   4.6819799e-01
   7.3000000e-01   4.6819799e-01
   7.4000000e-01   4.6819799e-01
   7.5000000e-01   4.6819799e-01
   7.6000000e-01   4.6819799e-01
   7.7000000e-01   4.6819799e-01
   7.8000000e-01   4.6819799e-01
   7.9000000e-01   4.6819799e-01
   8.0000000e-01   4.6819799e-01
   8.1000000e-01   4.6819799e-01
   8.2000000e-01   4.6819799e-01
   8.3000000e-01   4.6819799e-01
   8.4000000e-01   4.6819799e-01
   8.5000000e-01   4.6819799e-01
   8.6000000e-01   4.6819799e-01
   8.7000000e-01   4.6819799e-01
   8.8000000e-01   4.6819799e-01
   8.9000000e-01   4.6819799e-01
   9.0000000e-01   4.6819799e-01
   9.1000000e-01   4.6819799e-01
   9.2000000e-01   4.6819799e-01
   9.3000000e-01   4.6819799e-01
   9.4000000e-01   4.6819799e-01
   9.5000000e-01   4.6819799e-01
   9.6000000e-01   4.6819799e-01
   9.7000000e-01   4.6819799e-01
   9.8000000e-01   4.6819799e-01
   9.9000000e-01   4.6819799e-01
   1.0000000e+00   4.6819799e-01
   1.0100000e+00   4.6819799e-01
   1.0200000e+00   4.6819799e-01
   1.0300000e+00   4.6819799e-01
   1.0400000e+00   4.6819799e-01
   1.0500000e+00   4.6819799e-01
   1.0600000e+00   4.6819799e-01
   1.0700000e+00   4.6819799e-01
   1.0800000e+00   4.6819799e-01
   1.0900000e+00   4.6819799e-01
   1.1000000e+00   4.6819799e-01
   1.1100000e+00   4.6819799e-01
   1.1200000e+00   4.6819799e-01
   1.1300000e+00   4.6819799e-01
   1.1400000e+00   4.6819799e-01
   1.1500000e+00   4.6819799e-01
   1.1600000e+00   4.6819799e-01
   1.1700000e+00   4.6819799e-01
   1.1800000e+00   4.6819799e-01
   1.1900000e+00   4.6819799e-01
   1.2000000e+00   4.6819799e-01
   1.2100000e+00   4.6819799e-01
   1.2200000e+00   4.6819799e-01
   1.2300000e+00   4.6819799e-01
   1.2400000e+00   4.6819799e-01
   1.2500000e+00   4.6819799e-01
   1.2600000e+00   4.6819799e-01
   1.2700000e+00   4.6819799e-01
   1.2800000e+00   4.6819799e-01
   1.2900000e+00   4.6819799e-01
   1.3000000e+00   4.6819799e-01
   1.3100000e+00   4.6819799e-01
   1.3200000e+00   4.6819799e-01


==> data/value_S2.dat <==
   0.0000000e+00   8.9927306e-01
   1.0000000e-02   8.9202154e-01
   2.0000000e-02   8.8480215e-01
   3.0000000e-02   8.7761439e-01
   4.0000000e-02   8.7045770e-01
   5.0000000e-02   8.6333153e-01
   6.0000000e-02   8.5623531e-01
   7.0000000e-02   8.4916843e-01
   8.0000000e-02   8.4213030e-01
   9.0000000e-02   8.3512029e-01
   1.0000000e-01   8.2813776e-01
   1.1000000e-01   8.2118206e-01
   1.2000000e-01   8.1425252e-01
   1.3000000e-01   8.0734847e-01
   1.4000000e-01   8.0046920e-01
   1.5000000e-01   7.9361403e-01
   1.6000000e-01   7.8678223e-01
   1.7000000e-01   7.7997307e-01
   1.8000000e-01   7.7318583e-01
   1.9000000e-01   7.6641975e-01
   2.0000000e-01   7.5967407e-01
   2.1000000e-01   7.5294802e-01
   2.2000000e-01   7.4624083e-01
   2.3000000e-01   7.3955170e-01
   2.4000000e-01   7.3287984e-01
   2.5000000e-01   7.2622442e-01
   2.6000000e-01   7.1958463e-01
   2.7000000e-01   7.1295963e-01
   2.8000000e-01   7.0634858e-01
   2.9000000e-01   6.9975061e-01
   3.0000000e-01   6.9316485e-01
   3.1000000e-01   6.8659041e-01
   3.2000000e-01   6.8002640e-01
   3.3000000e-01   6.7347189e-01
   3.4000000e-01   6.6692595e-01
   3.5000000e-01   6.6038762e-01
   3.6000000e-01   6.5385595e-01
   3.7000000e-01   6.4732994e-01
   3.8000000e-01   6.4080857e-01
   3.9000000e-01   6.3429082e-01
   4.0000000e-01   6.2777563e-01
   4.1000000e-01   6.2126190e-01
   4.2000000e-01   6.1474854e-01
   4.3000000e-01   6.0823441e-01
   4.4000000e-01   6.0171833e-01
   4.5000000e-01   5.9519910e-01
   4.6000000e-01   5.8867550e-01
   4.7000000e-01   5.8214624e-01
   4.8000000e-01   5.7561003e-01
   4.9000000e-01   5.6906551e-01
   5.0000000e-01   5.6251131e-01
   5.1000000e-01   5.5594598e-01
   5.2000000e-01   5.4936806e-01
   5.3000000e-01   5.4277604e-01
   5.4000000e-01   5.3616833e-01
   5.5000000e-01   5.2954334e-01
   5.6000000e-01   5.2289941e-01
   5.7000000e-01   5.1623481e-01
   5.8000000e-01   5.0954779e-01
   5.9000000e-01   5.0283655e-01
   6.0000000e-01   4.9609922e-01
   6.1000000e-01   4.8933389e-01
   6.2000000e-01   4.8253862e-01
   6.3000000e-01   4.7571139e-01
   6.4000000e-01   4.6885016e-01
   6.5000000e-01   4.6195284e-01
   6.6000000e-01   4.5501731e-01
   6.7000000e-01   4.4804142e-01
   6.8000000e-01   4.4102296e-01
   6.9000000e-01   4.3395974e-01
   7.0000000e-01   4.3112142e-01
   7.1000000e-01   4.3112142e-01
   7.2000000e-01   4.3112142e-01
   7.3000000e-01   4.3112142e-01
   7.4000000e-01   4.3112142e-01
   7.5000000e-01   4.3112142e-01
   7.6000000e-01   4.3112142e-01
   7.7000000e-01   4.3112142e-01
   7.8000000e-01   4.3112142e-01
   7.9000000e-01   4.3112142e-01
   8.0000000e-01   4.3112142e-01
   8.1000000e-01   4.3112142e-01
   8.2000000e-01   4.3112142e-01
   8.3000000e-01   4.3112142e-01
   8.4000000e-01   4.3112142e-01
   8.5000000e-01   4.3112142e-01
   8.6000000e-01   4.3112142e-01
   8.7000000e-01   4.3112142e-01
   8.8000000e-01   4.3112142e-01
   8.9000000e-01   4.3112142e-01
   9.0000000e-01   4.3112142e-01
   9.1000000e-01   4.3112142e-01
   9.2000000e-01   4.3112142e-01
   9.3000000e-01   4.3112142e-01
   9.4000000e-01   4.3112142e-01
   9.5000000e-01   4.3112142e-01
   9.6000000e-01   4.3112142e-01
   9.7000000e-01   4.3112142e-01
   9.8000000e-01   4.3112142e-01
   9.9000000e-01   4.3112142e-01
   1.0000000e+00   4.3112142e-01
   1.0100000e+00   4.3112142e-01
   1.0200000e+00   4.3112142e-01
   1.0300000e+00   4.3112142e-01
   1.0400000e+00   4.3112142e-01
   1.0500000e+00   4.3112142e-01
   1.0600000e+00   4.3112142e-01
   1.0700000e+00   4.3112142e-01
   1.0800000e+00   4.3112142e-01
   1.0900000e+00   4.3112142e-01
   1.1000000e+00   4.3112142e-01
   1.1100000e+00   4.3112142e-01
   1.1200000e+00   4.3112142e-01
   1.1300000e+00   4.3112142e-01
   1.1400000e+00   4.3112142e-01
   1.1500000e+00   4.3112142e-01
   1.1600000e+00   4.3112142e-01
   1.1700000e+00   4.3112142e-01
   1.1800000e+00   4.3112142e-01
   1.1900000e+00   4.3112142e-01
   1.2000000e+00   4.3112142e-01
   1.2100000e+00   4.3112142e-01
   1.2200000e+00   4.3112142e-01
   1.2300000e+00   4.3112142e-01
   1.2400000e+00   4.3112142e-01
   1.2500000e+00   4.3112142e-01
   1.2600000e+00   4.3112142e-01
   1.2700000e+00   4.3112142e-01
   1.2800000e+00   4.3112142e-01
   1.2900000e+00   4.3112142e-01
   1.3000000e+00   4.3112142e-01
   1.3100000e+00   4.3112142e-01
   1.3200000e+00   4.3112142e-01
   1.3300000e+00   4.3112142e-01
   1.3400000e+00   4.3112142e-01
   1.3500000e+00   4.3112142e-01
   1.3600000e+00   4.3112142e-01
   1.3700000e+00   4.3112142e-01
   1.3800000e+00   4.3112142e-01
   1.3900000e+00   4.3112142e-01


==> data/value_S3.dat <==
   0.0000000e+00   8.9900000e-01
   1.0000000e-02   8.8900000e-01
   2.0000000e-02   8.7900000e-01
   3.0000000e-02   8.6900000e-01
   4.0000000e-02   8.5900000e-01
   5.0000000e-02   8.4900000e-01
   6.0000000e-02   8.3900000e-01
   7.0000000e-02   8.2900000e-01
   8.0000000e-02   8.1900000e-01
   9.0000000e-02   8.0900000e-01
   1.0000000e-01   7.9900000e-01
   1.1000000e-01   7.8900000e-01
   1.2000000e-01   7.7900000e-01
   1.3000000e-01   7.6900000e-01
   1.4000000e-01   7.5900000e-01
   1.5000000e-01   7.4900000e-01
   1.6000000e-01   7.3900000e-01
   1.7000000e-01   7.2900000e-01
   1.8000000e-01   7.1900000e-01
   1.9000000e-01   7.0900000e-01
   2.0000000e-01   6.9900000e-01
   2.1000000e-01   6.8900000e-01
   2.2000000e-01   6.7900000e-01
   2.3000000e-01   6.6900000e-01
   2.4000000e-01   6.5900000e-01
   2.5000000e-01   6.4900000e-01
   2.6000000e-01   6.3900000e-01
   2.7000000e-01   6.2900000e-01
   2.8000000e-01   6.1900000e-01
   2.9000000e-01   6.0900000e-01
   3.0000000e-01   5.9900000e-01
   3.1000000e-01   5.8900000e-01
   3.2000000e-01   5.7900000e-01
   3.3000000e-01   5.6900000e-01
   3.4000000e-01   5.5900000e-01
   3.5000000e-01   5.4900000e-01
   3.6000000e-01   5.3900000e-01
   3.7000000e-01   5.2900000e-01
   3.8000000e-01   5.1900000e-01
   3.9000000e-01   5.1200000e-01
   4.0000000e-01   5.1200000e-01
   4.1000000e-01   5.1200000e-01
   4.2000000e-01   5.1200000e-01
   4.3000000e-01   5.1200000e-01
   4.4000000e-01   5.1200000e-01
   4.5000000e-01   5.1200000e-01
   4.6000000e-01   5.1200000e-01
   4.7000000e-01   5.1200000e-01
   4.8000000e-01   5.1200000e-01
   4.9000000e-01   5.1200000e-01
   5.0000000e-01   5.1200000e-01
   5.1000000e-01   5.1200000e-01
   5.2000000e-01   5.1200000e-01
   5.3000000e-01   5.1200000e-01
   5.4000000e-01   5.1200000e-01
   5.5000000e-01   5.1200000e-01
   5.6000000e-01   5.1200000e-01
   5.7000000e-01   5.1200000e-01
   5.8000000e-01   5.1200000e-01
   5.9000000e-01   5.1200000e-01
   6.0000000e-01   5.1200000e-01
   6.1000000e-01   5.1200000e-01
   6.2000000e-01   5.1200000e-01
   6.3000000e-01   5.1200000e-01
   6.4000000e-01   5.1200000e-01
   6.5000000e-01   5.1200000e-01
   6.6000000e-01   5.1200000e-01
   6.7000000e-01   5.1200000e-01
   6.8000000e-01   5.1200000e-01
   6.9000000e-01   5.1200000e-01
   7.0000000e-01   5.1200000e-01
   7.1000000e-01   5.1200000e-01
   7.2000000e-01   5.1200000e-01
   7.3000000e-01   5.1200000e-01
   7.4000000e-01   5.1200000e-01
   7.5000000e-01   5.1200000e-01
   7.6000000e-01   5.1200000e-01
   7.7000000e-01   5.1200000e-01
   7.8000000e-01   5.1200000e-01
   7.9000000e-01   5.1200000e-01
   8.0000000e-01   5.1200000e-01
   8.1000000e-01   5.1200000e-01
   8.2000000e-01   5.1200000e-01
   8.3000000e-01   5.1200000e-01
   8.4000000e-01   5.1200000e-01
   8.5000000e-01   5.1200000e-01
   8.6000000e-01   5.1200000e-01
   8.7000000e-01   5.1200000e-01
   8.8000000e-01   5.1200000e-01
   8.9000000e-01   5.1200000e-01
   9.0000000e-01   5.1200000e-01


==> data/x_a_1.dat <==
   5.0000000e-01   1.0000000e-01
   5.0690000e-01   1.0730000e-01
   5.1370000e-01   1.1450000e-01
   5.2060000e-01   1.2180000e-01
   5.2750000e-01   1.2910000e-01
   5.3430000e-01   1.3630000e-01
   5.4120000e-01   1.4360000e-01
   5.4810000e-01   1.5090000e-01
   5.5490000e-01   1.5820000e-01
   5.6180000e-01   1.6540000e-01
   5.6870000e-01   1.7270000e-01
   5.7550000e-01   1.8000000e-01
   5.8240000e-01   1.8720000e-01
   5.8930000e-01   1.9450000e-01
   5.9610000e-01   2.0180000e-01
   6.0300000e-01   2.0900000e-01
   6.0990000e-01   2.1630000e-01
   6.1670000e-01   2.2360000e-01
   6.2360000e-01   2.3080000e-01
   6.3050000e-01   2.3810000e-01
   6.3730000e-01   2.4540000e-01
   6.4420000e-01   2.5270000e-01
   6.5110000e-01   2.5990000e-01
   6.5790000e-01   2.6720000e-01
   6.6480000e-01   2.7450000e-01
   6.7170000e-01   2.8170000e-01
   6.7850000e-01   2.8900000e-01
   6.8540000e-01   2.9630000e-01
   6.9230000e-01   3.0350000e-01
   6.9910000e-01   3.1080000e-01
   7.0600000e-01   3.1810000e-01
   7.1290000e-01   3.2540000e-01
   7.1970000e-01   3.3260000e-01
   7.2660000e-01   3.3990000e-01
   7.3350000e-01   3.4720000e-01
   7.4030000e-01   3.5440000e-01
   7.4720000e-01   3.6170000e-01
   7.5410000e-01   3.6900000e-01
   7.6090000e-01   3.7620000e-01
   7.6780000e-01   3.8350000e-01
   7.7470000e-01   3.9080000e-01
   7.8150000e-01   3.9800000e-01
   7.8840000e-01   4.0530000e-01
   7.9530000e-01   4.1260000e-01
   8.0210000e-01   4.1990000e-01
   8.0900000e-01   4.2710000e-01
   8.1590000e-01   4.3440000e-01
   8.2270000e-01   4.4170000e-01
   8.2960000e-01   4.4890000e-01
   8.3650000e-01   4.5620000e-01
   8.4340000e-01   4.6350000e-01
   8.5020000e-01   4.7070000e-01
   8.5710000e-01   4.7800000e-01
   8.6400000e-01   4.8530000e-01
   8.7080000e-01   4.9250000e-01
   8.7770000e-01   4.9980000e-01
   8.8460000e-01   5.0710000e-01
   8.9140000e-01   5.1440000e-01
   8.9830000e-01   5.2160000e-01
   9.0520000e-01   5.2890000e-01
   9.0790000e-01   5.3180000e-01


==> data/x_a_2.dat <==
   9.0860000e-01   5.3110000e-01
   9.1550000e-01   5.2380000e-01
   9.2230000e-01   5.1650000e-01
   9.2920000e-01   5.0930000e-01
   9.3610000e-01   5.0200000e-01
   9.4290000e-01   4.9470000e-01
   9.4980000e-01   4.8750000e-01
   9.5670000e-01   4.8020000e-01
   9.6350000e-01   4.7290000e-01
   9.7040000e-01   4.6570000e-01
   9.7730000e-01   4.5840000e-01
   9.8410000e-01   4.5110000e-01
   9.9100000e-01   4.4380000e-01
   9.9790000e-01   4.3660000e-01
   1.0047000e+00   4.2930000e-01
   1.0116000e+00   4.2200000e-01
   1.0185000e+00   4.1480000e-01
   1.0253000e+00   4.0750000e-01
   1.0322000e+00   4.0020000e-01
   1.0391000e+00   3.9300000e-01
   1.0459000e+00   3.8570000e-01
   1.0528000e+00   3.7840000e-01
   1.0597000e+00   3.7110000e-01
   1.0665000e+00   3.6390000e-01
   1.0734000e+00   3.5660000e-01
   1.0803000e+00   3.4930000e-01
   1.0871000e+00   3.4210000e-01
   1.0940000e+00   3.3480000e-01
   1.1009000e+00   3.2750000e-01
   1.1077000e+00   3.2030000e-01
   1.1146000e+00   3.1300000e-01
   1.1215000e+00   3.0570000e-01
   1.1283000e+00   2.9850000e-01
   1.1352000e+00   2.9120000e-01
   1.1421000e+00   2.8390000e-01
   1.1489000e+00   2.7660000e-01
   1.1558000e+00   2.6940000e-01
   1.1627000e+00   2.6210000e-01
   1.1695000e+00   2.5480000e-01
   1.1764000e+00   2.4760000e-01
   1.1833000e+00   2.4030000e-01
   1.1901000e+00   2.3300000e-01
   1.1970000e+00   2.2580000e-01
   1.2039000e+00   2.1850000e-01
   1.2107000e+00   2.1120000e-01
   1.2176000e+00   2.0400000e-01
   1.2245000e+00   1.9670000e-01
   1.2313000e+00   1.8940000e-01
   1.2382000e+00   1.8210000e-01
   1.2451000e+00   1.7490000e-01
   1.2519000e+00   1.6760000e-01
   1.2588000e+00   1.6030000e-01
   1.2657000e+00   1.5310000e-01
   1.2725000e+00   1.4580000e-01
   1.2794000e+00   1.3850000e-01
   1.2863000e+00   1.3130000e-01
   1.2931000e+00   1.2400000e-01
   1.3000000e+00   1.1670000e-01
   1.3069000e+00   1.0950000e-01
   1.3137000e+00   1.0220000e-01
   1.3206000e+00   9.4900000e-02
   1.3275000e+00   8.7600000e-02
   1.3343000e+00   8.0400000e-02
   1.3412000e+00   7.3100000e-02
   1.3481000e+00   6.5800000e-02
   1.3549000e+00   5.8600000e-02
   1.3618000e+00   5.1300000e-02
   1.3687000e+00   4.4000000e-02
   1.3755000e+00   3.6800000e-02
   1.3824000e+00   2.9500000e-02
   1.3893000e+00   2.2200000e-02
   1.3961000e+00   1.4900000e-02
   1.4030000e+00   7.7000000e-03
   1.4064000e+00   4.0000000e-03


==> data/x_a_3.dat <==
   5.0000000e-01   1.0000000e-01
   5.0688246e-01   1.0725476e-01
   5.1379869e-01   1.1447734e-01
   5.2074784e-01   1.2166824e-01
   5.2772906e-01   1.2882802e-01
   5.3474151e-01   1.3595721e-01
   5.4178433e-01   1.4305640e-01
   5.4885668e-01   1.5012618e-01
   5.5595770e-01   1.5716716e-01
   5.6308656e-01   1.6417995e-01
   5.7024241e-01   1.7116520e-01
   5.7742441e-01   1.7812356e-01
   5.8463174e-01   1.8505568e-01
   5.9186355e-01   1.9196225e-01
   5.9911903e-01   1.9884396e-01
   6.0639735e-01   2.0570152e-01
   6.1369768e-01   2.1253562e-01
   6.2101922e-01   2.1934701e-01
   6.2836115e-01   2.2613641e-01
   6.3572267e-01   2.3290458e-01
   6.4310296e-01   2.3965226e-01
   6.5050122e-01   2.4638023e-01
   6.5791666e-01   2.5308928e-01
   6.6534847e-01   2.5978017e-01
   6.7279586e-01   2.6645373e-01
   6.8025803e-01   2.7311075e-01
   6.8773419e-01   2.7975207e-01
   6.9522353e-01   2.8637851e-01
   7.0272526e-01   2.9299092e-01
   7.1023858e-01   2.9959016e-01
   7.1776269e-01   3.0617710e-01
   7.2529677e-01   3.1275263e-01
   7.3284002e-01   3.1931765e-01
   7.4039161e-01   3.2587307e-01
   7.4795071e-01   3.3241982e-01
   7.5551648e-01   3.3895886e-01
   7.6308808e-01   3.4549115e-01
   7.7066465e-01   3.5201769e-01
   7.7824530e-01   3.5853947e-01
   7.8582916e-01   3.6505754e-01
   7.9341530e-01   3.7157294e-01
   8.0100280e-01   3.7808676e-01
   8.0859070e-01   3.8460011e-01
   8.1617804e-01   3.9111411e-01
   8.2376381e-01   3.9762994e-01
   8.3134699e-01   4.0414880e-01
   8.3892650e-01   4.1067191e-01
   8.4650126e-01   4.1720054e-01
   8.5407013e-01   4.2373600e-01
   8.6163194e-01   4.3027962e-01
   8.6918548e-01   4.3683280e-01
   8.7672948e-01   4.4339694e-01
   8.8426263e-01   4.4997353e-01
   8.9178358e-01   4.5656408e-01
   8.9929090e-01   4.6317014e-01
   9.0678312e-01   4.6979333e-01
   9.1425869e-01   4.7643530e-01
   9.2171602e-01   4.8309775e-01
   9.2915341e-01   4.8978244e-01
   9.3656912e-01   4.9649118e-01
   9.4396131e-01   5.0322582e-01
   9.5132808e-01   5.0998826e-01
   9.5866743e-01   5.1678045e-01
   9.6597726e-01   5.2360440e-01
   9.7325539e-01   5.3046213e-01
   9.8049956e-01   5.3735575e-01
   9.8770737e-01   5.4428735e-01
   9.9487635e-01   5.5125912e-01
   1.0020039e+00   5.5827321e-01
   1.0090874e+00   5.6533186e-01
   1.0126117e+00   5.6887858e-01


==> data/x_a_4.dat <==
   1.0133151e+00   5.6816781e-01
   1.0203223e+00   5.6531650e-01
   1.0272788e+00   5.6100525e-01
   1.0341826e+00   5.5810788e-01
   1.0410314e+00   5.5519486e-01
   1.0478228e+00   5.5079191e-01
   1.0545543e+00   5.4783559e-01
   1.0612232e+00   5.4336697e-01
   1.0678267e+00   5.3886005e-01
   1.0743618e+00   5.3431613e-01
   1.0808252e+00   5.2973293e-01
   1.0872137e+00   5.2511187e-01
   1.0935237e+00   5.2045198e-01
   1.0997514e+00   5.1575492e-01
   1.1058930e+00   5.1102123e-01
   1.1119442e+00   5.0465153e-01
   1.1179008e+00   4.9982786e-01
   1.1237582e+00   4.9334168e-01
   1.1295116e+00   4.8843125e-01
   1.1351559e+00   4.8182673e-01
   1.1406861e+00   4.7515755e-01
   1.1460967e+00   4.7011172e-01
   1.1513823e+00   4.6332622e-01
   1.1565373e+00   4.5647680e-01
   1.1615559e+00   4.4956298e-01
   1.1664325e+00   4.4083273e-01
   1.1711613e+00   4.3377654e-01
   1.1757367e+00   4.2665911e-01
   1.1801533e+00   4.1948571e-01
   1.1844058e+00   4.1043510e-01
   1.1884898e+00   4.0313051e-01
   1.1924002e+00   3.9392692e-01
   1.1961344e+00   3.8650359e-01
   1.1996875e+00   3.7715629e-01
   1.2030593e+00   3.6962940e-01
   1.2062465e+00   3.6015109e-01
   1.2092476e+00   3.5061221e-01
   1.2120653e+00   3.4101752e-01
   1.2147021e+00   3.3330127e-01
   1.2171555e+00   3.2360705e-01
   1.2194284e+00   3.1386892e-01
   1.2215266e+00   3.0409164e-01
   1.2234563e+00   2.9427971e-01
   1.2252242e+00   2.8443735e-01
   1.2268376e+00   2.7456846e-01
   1.2283039e+00   2.6467663e-01
   1.2296307e+00   2.5476512e-01
   1.2308259e+00   2.4483686e-01
   1.2318972e+00   2.3688385e-01
   1.2328469e+00   2.2692911e-01
   1.2336792e+00   2.1696385e-01
   1.2344032e+00   2.0699015e-01
   1.2350282e+00   1.9700973e-01
   1.2355630e+00   1.8702407e-01
   1.2360161e+00   1.7703437e-01
   1.2363960e+00   1.6704160e-01
   1.2367104e+00   1.5704657e-01
   1.2369672e+00   1.4704987e-01
   1.2371734e+00   1.3705201e-01
   1.2373359e+00   1.2705334e-01
   1.2374611e+00   1.1705413e-01
   1.2375549e+00   1.0705457e-01
   1.2376230e+00   9.7054803e-02
   1.2376704e+00   8.7054917e-02
   1.2377016e+00   7.7054967e-02
   1.2377208e+00   6.7054985e-02
   1.2377314e+00   5.7054991e-02
   1.2377364e+00   4.7054992e-02
   1.2377383e+00   3.7054993e-02
   1.2377387e+00   2.7054993e-02
   1.2377387e+00   1.8054993e-02
   1.2377000e+00   0.0000000e+00


==> data/x_a_5.dat <==
   5.0000000e-01   1.0000000e-01
   5.0000000e-01   1.1000000e-01
   5.0000000e-01   1.2000000e-01
   5.0000000e-01   1.3000000e-01
   5.0000000e-01   1.4000000e-01
   5.0000000e-01   1.5000000e-01
   5.0000000e-01   1.6000000e-01
   5.0000000e-01   1.7000000e-01
   5.0000000e-01   1.8000000e-01
   5.0000000e-01   1.9000000e-01
   5.0000000e-01   2.0000000e-01
   5.0000000e-01   2.1000000e-01
   5.0000000e-01   2.2000000e-01
   5.0000000e-01   2.3000000e-01
   5.0000000e-01   2.4000000e-01
   5.0000000e-01   2.5000000e-01
   5.0000000e-01   2.6000000e-01
   5.0000000e-01   2.7000000e-01
   5.0000000e-01   2.8000000e-01
   5.0000000e-01   2.9000000e-01
   5.0000000e-01   3.0000000e-01
   5.0000000e-01   3.1000000e-01
   5.0000000e-01   3.2000000e-01
   5.0000000e-01   3.3000000e-01
   5.0000000e-01   3.4000000e-01
   5.0000000e-01   3.5000000e-01
   5.0000000e-01   3.6000000e-01
   5.0000000e-01   3.7000000e-01
   5.0000000e-01   3.8000000e-01
   5.0000000e-01   3.9000000e-01
   5.0000000e-01   4.0000000e-01
   5.0000000e-01   4.1000000e-01
   5.0000000e-01   4.2000000e-01
   5.0000000e-01   4.3000000e-01
   5.0000000e-01   4.4000000e-01
   5.0000000e-01   4.5000000e-01
   5.0000000e-01   4.6000000e-01
   5.0000000e-01   4.7000000e-01
   5.0000000e-01   4.8000000e-01
   5.0000000e-01   4.8800000e-01


==> data/x_a_6.dat <==
   5.0037255e-01   4.8707199e-01
   5.0409809e-01   4.7779188e-01
   5.0782362e-01   4.6851177e-01
   5.1154915e-01   4.5923167e-01
   5.1527469e-01   4.4995156e-01
   5.1900022e-01   4.4067145e-01
   5.2272575e-01   4.3139134e-01
   5.2645129e-01   4.2211123e-01
   5.3017682e-01   4.1283113e-01
   5.3390235e-01   4.0355102e-01
   5.3762789e-01   3.9427091e-01
   5.4135342e-01   3.8499080e-01
   5.4507895e-01   3.7571070e-01
   5.4880449e-01   3.6643059e-01
   5.5253002e-01   3.5715048e-01
   5.5625555e-01   3.4787037e-01
   5.5998109e-01   3.3859026e-01
   5.6370662e-01   3.2931016e-01
   5.6743215e-01   3.2003005e-01
   5.7115769e-01   3.1074994e-01
   5.7488322e-01   3.0146983e-01
   5.7860875e-01   2.9218972e-01
   5.8233429e-01   2.8290962e-01
   5.8605982e-01   2.7362951e-01
   5.8978535e-01   2.6434940e-01
   5.9351089e-01   2.5506929e-01
   5.9723642e-01   2.4578919e-01
   6.0096195e-01   2.3650908e-01
   6.0468749e-01   2.2722897e-01
   6.0841302e-01   2.1794886e-01
   6.1213855e-01   2.0866875e-01
   6.1586409e-01   1.9938865e-01
   6.1958962e-01   1.9010854e-01
   6.2331515e-01   1.8082843e-01
   6.2704069e-01   1.7154832e-01
   6.3076622e-01   1.6226821e-01
   6.3449175e-01   1.5298811e-01
   6.3821729e-01   1.4370800e-01
   6.4194282e-01   1.3442789e-01
   6.4566835e-01   1.2514778e-01
   6.4939389e-01   1.1586768e-01
   6.5311942e-01   1.0658757e-01
   6.5684495e-01   9.7307460e-02
   6.6057049e-01   8.8027352e-02
   6.6429602e-01   7.8747244e-02
   6.6802155e-01   6.9467136e-02
   6.7174709e-01   6.0187029e-02
   6.7547262e-01   5.0906921e-02
   6.7919815e-01   4.1626813e-02
   6.8292369e-01   3.2346705e-02
   6.8664922e-01   2.3066597e-02
   6.9037475e-01   1.3786489e-02
   6.9223752e-01   9.1464354e-03


==> data/x_d_1.dat <==
   1.0000000e-01   9.0000000e-01
   1.0988850e-01   8.9320165e-01
   1.1977701e-01   8.8640331e-01
   1.2966551e-01   8.7960496e-01
   1.3955401e-01   8.7280662e-01
   1.4944252e-01   8.6600827e-01
   1.5933102e-01   8.5920992e-01
   1.6921952e-01   8.5241158e-01
   1.7910802e-01   8.4561323e-01
   1.8899653e-01   8.3881489e-01
   1.9888503e-01   8.3201654e-01
   2.0877353e-01   8.2521820e-01
   2.1866204e-01   8.1841985e-01
   2.2855054e-01   8.1162150e-01
   2.3843904e-01   8.0482316e-01
   2.4832755e-01   7.9802481e-01
   2.5821605e-01   7.9122647e-01
   2.6810455e-01   7.8442812e-01
   2.7799306e-01   7.7762977e-01
   2.8788156e-01   7.7083143e-01
   2.9777006e-01   7.6403308e-01
   3.0765856e-01   7.5723474e-01
   3.1754707e-01   7.5043639e-01
   3.2743557e-01   7.4363804e-01
   3.3732407e-01   7.3683970e-01
   3.4721258e-01   7.3004135e-01
   3.5710108e-01   7.2324301e-01
   3.6698958e-01   7.1644466e-01
   3.7687809e-01   7.0964632e-01
   3.8676659e-01   7.0284797e-01
   3.9665509e-01   6.9604962e-01
   4.0654360e-01   6.8925128e-01
   4.1643210e-01   6.8245293e-01
   4.2632060e-01   6.7565459e-01
   4.3620911e-01   6.6885624e-01
   4.4609761e-01   6.6205789e-01
   4.5598611e-01   6.5525955e-01
   4.6587461e-01   6.4846120e-01
   4.7576312e-01   6.4166286e-01
   4.8565162e-01   6.3486451e-01
   4.9554012e-01   6.2806617e-01
   5.0542863e-01   6.2126782e-01
   5.1531713e-01   6.1446947e-01
   5.2520563e-01   6.0767113e-01
   5.3509414e-01   6.0087278e-01
   5.4498264e-01   5.9407444e-01
   5.5487114e-01   5.8727609e-01
   5.6475965e-01   5.8047774e-01
   5.7464815e-01   5.7367940e-01
   5.8453665e-01   5.6688105e-01
   5.9442515e-01   5.6008271e-01
   6.0431366e-01   5.5328436e-01
   6.1420216e-01   5.4648601e-01
   6.2409066e-01   5.3968767e-01
   6.3397917e-01   5.3288932e-01
   6.4386767e-01   5.2609098e-01
   6.5375617e-01   5.1929263e-01
   6.6364468e-01   5.1249429e-01
   6.7353318e-01   5.0569594e-01
   6.8342168e-01   4.9889759e-01
   6.8737708e-01   4.9617826e-01


==> data/x_d_2.dat <==
   6.8836593e-01   4.9549842e-01
   6.9825444e-01   4.8870007e-01
   7.0814294e-01   4.8190173e-01
   7.1803144e-01   4.7510338e-01
   7.2791995e-01   4.6830504e-01
   7.3780845e-01   4.6150669e-01
   7.4769695e-01   4.5470835e-01
   7.5758546e-01   4.4791000e-01
   7.6747396e-01   4.4111165e-01
   7.7736246e-01   4.3431331e-01
   7.8725096e-01   4.2751496e-01
   7.9713947e-01   4.2071662e-01
   8.0702797e-01   4.1391827e-01
   8.1691647e-01   4.0711992e-01
   8.2680498e-01   4.0032158e-01
   8.3669348e-01   3.9352323e-01
   8.4658198e-01   3.8672489e-01
   8.5647049e-01   3.7992654e-01
   8.6635899e-01   3.7312819e-01
   8.7624749e-01   3.6632985e-01
   8.8613600e-01   3.5953150e-01
   8.9602450e-01   3.5273316e-01
   9.0591300e-01   3.4593481e-01
   9.1580150e-01   3.3913647e-01
   9.2569001e-01   3.3233812e-01
   9.3557851e-01   3.2553977e-01
   9.4546701e-01   3.1874143e-01
   9.5535552e-01   3.1194308e-01
   9.6524402e-01   3.0514474e-01
   9.7513252e-01   2.9834639e-01
   9.8502103e-01   2.9154804e-01
   9.9490953e-01   2.8474970e-01
   1.0047980e+00   2.7795135e-01
   1.0146865e+00   2.7115301e-01
   1.0245750e+00   2.6435466e-01
   1.0344635e+00   2.5755631e-01
   1.0443520e+00   2.5075797e-01
   1.0542405e+00   2.4395962e-01
   1.0641291e+00   2.3716128e-01
   1.0740176e+00   2.3036293e-01
   1.0839061e+00   2.2356459e-01
   1.0937946e+00   2.1676624e-01
   1.1036831e+00   2.0996789e-01
   1.1135716e+00   2.0316955e-01
   1.1234601e+00   1.9637120e-01
   1.1333486e+00   1.8957286e-01
   1.1432371e+00   1.8277451e-01
   1.1531256e+00   1.7597616e-01
   1.1630141e+00   1.6917782e-01
   1.1729026e+00   1.6237947e-01
   1.1827911e+00   1.5558113e-01
   1.1926796e+00   1.4878278e-01
   1.2025681e+00   1.4198443e-01
   1.2124566e+00   1.3518609e-01
   1.2223451e+00   1.2838774e-01
   1.2322336e+00   1.2158940e-01
   1.2421221e+00   1.1479105e-01
   1.2520106e+00   1.0799271e-01
   1.2618991e+00   1.0119436e-01
   1.2717876e+00   9.4396014e-02
   1.2816761e+00   8.7597668e-02
   1.2915646e+00   8.0799322e-02
   1.3014531e+00   7.4000976e-02
   1.3113416e+00   6.7202630e-02
   1.3212301e+00   6.0404284e-02
   1.3311186e+00   5.3605939e-02
   1.3410071e+00   4.6807593e-02
   1.3508956e+00   4.0009247e-02
   1.3607841e+00   3.3210901e-02
   1.3706726e+00   2.6412555e-02
   1.3805612e+00   1.9614209e-02
   1.3904497e+00   1.2815863e-02
   1.4003382e+00   6.0175175e-03
   1.4052824e+00   2.6183445e-03


==> data/x_d_3.dat <==
   1.0000000e-01   9.0000000e-01
   1.0541760e-01   8.8929261e-01
   1.1094986e-01   8.7864401e-01
   1.1659876e-01   8.6805682e-01
   1.2236628e-01   8.5753379e-01
   1.2825435e-01   8.4707774e-01
   1.3426493e-01   8.3669163e-01
   1.4039991e-01   8.2637852e-01
   1.4666119e-01   8.1614160e-01
   1.5305061e-01   8.0598417e-01
   1.5957000e-01   7.9590967e-01
   1.6622111e-01   7.8592164e-01
   1.7300566e-01   7.7602378e-01
   1.7992531e-01   7.6621990e-01
   1.8698164e-01   7.5651393e-01
   1.9417616e-01   7.4690995e-01
   2.0151031e-01   7.3741218e-01
   2.0898541e-01   7.2802495e-01
   2.1660271e-01   7.1875273e-01
   2.2436330e-01   7.0960012e-01
   2.3226820e-01   7.0057186e-01
   2.4031827e-01   6.9167280e-01
   2.4851421e-01   6.8290791e-01
   2.5685659e-01   6.7428230e-01
   2.6534580e-01   6.6580116e-01
   2.7398206e-01   6.5746981e-01
   2.8276537e-01   6.4929365e-01
   2.9169556e-01   6.4127818e-01
   3.0077222e-01   6.3342896e-01
   3.0999472e-01   6.2575164e-01
   3.1936219e-01   6.1825191e-01
   3.2887352e-01   6.1093549e-01
   3.3852732e-01   6.0380812e-01
   3.4832196e-01   5.9687557e-01
   3.5825550e-01   5.9014357e-01
   3.6832573e-01   5.8361783e-01
   3.7853016e-01   5.7730400e-01
   3.8886598e-01   5.7120766e-01
   3.9933011e-01   5.6533429e-01
   4.0991915e-01   5.5968925e-01
   4.2062942e-01   5.5427774e-01
   4.3145692e-01   5.4910480e-01
   4.4239740e-01   5.4417529e-01
   4.5344628e-01   5.3949383e-01
   4.6459875e-01   5.3506482e-01
   4.7584972e-01   5.3089236e-01
   4.8719386e-01   5.2698031e-01
   4.9862561e-01   5.2333220e-01
   5.1013919e-01   5.1995123e-01
   5.2172865e-01   5.1684029e-01
   5.3338785e-01   5.1400189e-01
   5.4511051e-01   5.1143818e-01
   5.5689024e-01   5.0915096e-01
   5.6872054e-01   5.0714162e-01
   5.8059485e-01   5.0541120e-01
   5.9250654e-01   5.0396035e-01
   6.0444900e-01   5.0278934e-01
   6.1641558e-01   5.0189806e-01
   6.2839970e-01   5.0128608e-01
   6.4039480e-01   5.0095258e-01
   6.5239440e-01   5.0089643e-01
   6.6439213e-01   5.0111619e-01
   6.7638170e-01   5.0161012e-01
   6.8835697e-01   5.0237620e-01
   7.0031192e-01   5.0341216e-01
   7.1224068e-01   5.0471551e-01
   7.2413754e-01   5.0628357e-01
   7.3599696e-01   5.0811346e-01
   7.4781355e-01   5.1020217e-01
   7.5958208e-01   5.1254654e-01
   7.6544674e-01   5.1381358e-01


==> data/x_d_4.dat <==
   7.6661803e-01   5.1407453e-01
   7.7836209e-01   5.1653879e-01
   7.9014755e-01   5.1879664e-01
   8.0197320e-01   5.2083387e-01
   8.1383708e-01   5.2263466e-01
   8.2573358e-01   5.2420559e-01
   8.3766001e-01   5.2553028e-01
   8.4961056e-01   5.2661527e-01
   8.6158172e-01   5.2744362e-01
   8.7356872e-01   5.2799633e-01
   8.8556503e-01   5.2828109e-01
   8.9756472e-01   5.2827840e-01
   9.0956086e-01   5.2798705e-01
   9.2154553e-01   5.2738617e-01
   9.3350965e-01   5.2646373e-01
   9.4544446e-01   5.2521890e-01
   9.5734127e-01   5.2365147e-01
   9.6918525e-01   5.2172568e-01
   9.8096772e-01   5.1945373e-01
   9.9267537e-01   5.1682321e-01
   1.0042901e+00   5.1380917e-01
   1.0157984e+00   5.1041237e-01
   1.0271876e+00   5.0663543e-01
   1.0384343e+00   5.0245353e-01
   1.0495236e+00   4.9787040e-01
   1.0604334e+00   4.9287569e-01
   1.0711492e+00   4.8747667e-01
   1.0816477e+00   4.8166577e-01
   1.0918859e+00   4.7540782e-01
   1.1018727e+00   4.6875703e-01
   1.1115768e+00   4.6169877e-01
   1.1209558e+00   4.5421524e-01
   1.1300233e+00   4.4635589e-01
   1.1387353e+00   4.3810535e-01
   1.1470467e+00   4.2945091e-01
   1.1550510e+00   4.2051206e-01
   1.1626139e+00   4.1119674e-01
   1.1697345e+00   4.0153895e-01
   1.1764732e+00   3.9161015e-01
   1.1828464e+00   3.8144359e-01
   1.1887662e+00   3.7100646e-01
   1.1942430e+00   3.6033010e-01
   1.1992895e+00   3.4944363e-01
   1.2039203e+00   3.3837387e-01
   1.2081518e+00   3.2714534e-01
   1.2120016e+00   3.1578021e-01
   1.2154884e+00   3.0429843e-01
   1.2186314e+00   2.9271779e-01
   1.2214620e+00   2.8105669e-01
   1.2240715e+00   2.6934424e-01
   1.2263641e+00   2.5756563e-01
   1.2283641e+00   2.4573375e-01
   1.2300952e+00   2.3385950e-01
   1.2315807e+00   2.2195200e-01
   1.2328436e+00   2.1001879e-01
   1.2339058e+00   1.9806601e-01
   1.2347886e+00   1.8609863e-01
   1.2355124e+00   1.7412056e-01
   1.2360967e+00   1.6213485e-01
   1.2365597e+00   1.5014383e-01
   1.2369188e+00   1.3814924e-01
   1.2371903e+00   1.2615233e-01
   1.2373890e+00   1.1415399e-01
   1.2375289e+00   1.0215481e-01
   1.2376225e+00   9.0155185e-02
   1.2376809e+00   7.8155330e-02
   1.2377142e+00   6.6155377e-02
   1.2377305e+00   5.4155389e-02
   1.2377370e+00   4.2155391e-02
   1.2377386e+00   3.0155391e-02
   1.2377387e+00   1.9355391e-02
   1.2377000e+00   0.0000000e+00


==> data/x_d_5.dat <==
   1.0000000e-01   9.0000000e-01
   1.0986368e-01   8.9316574e-01
   1.1967087e-01   8.8625067e-01
   1.2941942e-01   8.7925319e-01
   1.3910711e-01   8.7217167e-01
   1.4873158e-01   8.6500448e-01
   1.5829040e-01   8.5774998e-01
   1.6778105e-01   8.5040651e-01
   1.7720089e-01   8.4297242e-01
   1.8654716e-01   8.3544607e-01
   1.9581701e-01   8.2782579e-01
   2.0500748e-01   8.2010997e-01
   2.1411549e-01   8.1229698e-01
   2.2313785e-01   8.0438524e-01
   2.3207125e-01   7.9637319e-01
   2.4091226e-01   7.8825933e-01
   2.4965737e-01   7.8004219e-01
   2.5830292e-01   7.7172037e-01
   2.6684516e-01   7.6329254e-01
   2.7528024e-01   7.5475746e-01
   2.8360419e-01   7.4611398e-01
   2.9181298e-01   7.3736106e-01
   2.9990248e-01   7.2849778e-01
   3.0786848e-01   7.1952334e-01
   3.1570673e-01   7.1043712e-01
   3.2341291e-01   7.0123863e-01
   3.3098269e-01   6.9192757e-01
   3.3841171e-01   6.8250383e-01
   3.4569564e-01   6.7296750e-01
   3.5283017e-01   6.6331890e-01
   3.5981105e-01   6.5355855e-01
   3.6663409e-01   6.4368723e-01
   3.7329524e-01   6.3370596e-01
   3.7979058e-01   6.2361600e-01
   3.8611635e-01   6.1341887e-01
   3.9226901e-01   6.0311638e-01
   3.9824523e-01   5.9271055e-01
   4.0404197e-01   5.8220368e-01
   4.0965646e-01   5.7159831e-01
   4.1401521e-01   5.6304495e-01


==> data/x_d_6.dat <==
   4.1455168e-01   5.6197155e-01
   4.1991645e-01   5.5123753e-01
   4.2528122e-01   5.4050351e-01
   4.3064599e-01   5.2976948e-01
   4.3601076e-01   5.1903546e-01
   4.4137552e-01   5.0830143e-01
   4.4674029e-01   4.9756741e-01
   4.5210506e-01   4.8683339e-01
   4.5746983e-01   4.7609936e-01
   4.6283460e-01   4.6536534e-01
   4.6819936e-01   4.5463132e-01
   4.7356413e-01   4.4389729e-01
   4.7892890e-01   4.3316327e-01
   4.8429367e-01   4.2242924e-01
   4.8965844e-01   4.1169522e-01
   4.9502320e-01   4.0096120e-01
   5.0038797e-01   3.9022717e-01
   5.0575274e-01   3.7949315e-01
   5.1111751e-01   3.6875913e-01
   5.1648228e-01   3.5802510e-01
   5.2184704e-01   3.4729108e-01
   5.2721181e-01   3.3655705e-01
   5.3257658e-01   3.2582303e-01
   5.3794135e-01   3.1508901e-01
   5.4330612e-01   3.0435498e-01
   5.4867088e-01   2.9362096e-01
   5.5403565e-01   2.8288694e-01
   5.5940042e-01   2.7215291e-01
   5.6476519e-01   2.6141889e-01
   5.7012996e-01   2.5068487e-01
   5.7549472e-01   2.3995084e-01
   5.8085949e-01   2.2921682e-01
   5.8622426e-01   2.1848279e-01
   5.9158903e-01   2.0774877e-01
   5.9695379e-01   1.9701475e-01
   6.0231856e-01   1.8628072e-01
   6.0768333e-01   1.7554670e-01
   6.1304810e-01   1.6481268e-01
   6.1841287e-01   1.5407865e-01
   6.2377763e-01   1.4334463e-01
   6.2914240e-01   1.3261060e-01
   6.3450717e-01   1.2187658e-01
   6.3987194e-01   1.1114256e-01
   6.4523671e-01   1.0040853e-01
   6.5060147e-01   8.9674510e-02
   6.5596624e-01   7.8940486e-02
   6.6133101e-01   6.8206463e-02
   6.6669578e-01   5.7472439e-02
   6.7206055e-01   4.6738415e-02
   6.7742531e-01   3.6004392e-02
   6.8279008e-01   2.5270368e-02
   6.8815485e-01   1.4536344e-02
   6.9083723e-01   9.1693324e-03

